Informational Divergence and Entropy Rate on Rooted Trees with Probabilities

Rooted trees with probabilities are used to analyze properties of a variable length code. A bound is derived on the difference between the entropy rates of the code and a memoryless source. The bound is in terms of normalized informational divergence. The bound is used to derive converses for exact random number generation, resolution coding, and distribution matching.

==> examplebounds.txt <==
entm entp kl
0.98297 0.85362 1e-10
0.98297 0.85362 1.0163e-10
0.98297 0.85362 1.0328e-10
0.98297 0.85362 1.0496e-10
0.98297 0.85362 1.0667e-10
0.98297 0.85362 1.084e-10
0.98297 0.85362 1.1016e-10
0.98297 0.85362 1.1196e-10
0.98297 0.85362 1.1378e-10
0.98297 0.85362 1.1563e-10
0.98297 0.85362 1.1751e-10
0.98297 0.85362 1.1942e-10
0.98297 0.85362 1.2136e-10
0.98297 0.85362 1.2334e-10
0.98297 0.85362 1.2534e-10
0.98297 0.85362 1.2738e-10
0.98297 0.85362 1.2945e-10
0.98297 0.85362 1.3156e-10
0.98297 0.85362 1.337e-10
0.98297 0.85362 1.3587e-10
0.98297 0.85362 1.3808e-10
0.98297 0.85362 1.4033e-10
0.98297 0.85362 1.4261e-10
0.98297 0.85362 1.4493e-10
0.98297 0.85362 1.4729e-10
0.98297 0.85362 1.4968e-10
0.98297 0.85362 1.5212e-10
0.98297 0.85362 1.5459e-10
0.98297 0.85362 1.5711e-10
0.98297 0.85362 1.5966e-10
0.98297 0.85362 1.6226e-10
0.98297 0.85362 1.649e-10
0.98297 0.85362 1.6758e-10
0.98297 0.85362 1.7031e-10
0.98297 0.85362 1.7308e-10
0.98297 0.85362 1.7589e-10
0.98297 0.85362 1.7875e-10
0.98297 0.85362 1.8166e-10
0.98297 0.85362 1.8461e-10
0.98297 0.85362 1.8762e-10
0.98297 0.85362 1.9067e-10
0.98297 0.85362 1.9377e-10
0.98297 0.85362 1.9692e-10
0.98297 0.85362 2.0012e-10
0.98297 0.85362 2.0338e-10
0.98297 0.85362 2.0669e-10
0.98297 0.85362 2.1005e-10
0.98297 0.85362 2.1347e-10
0.98297 0.85362 2.1694e-10
0.98297 0.85362 2.2047e-10
0.98297 0.85362 2.2405e-10
0.98297 0.85362 2.277e-10
0.98297 0.85362 2.314e-10
0.98297 0.85362 2.3516e-10
0.98297 0.85362 2.3899e-10
0.98297 0.85362 2.4288e-10
0.98297 0.85362 2.4683e-10
0.98297 0.85362 2.5084e-10
0.98297 0.85362 2.5492e-10
0.98297 0.85362 2.5907e-10
0.98297 0.85362 2.6328e-10
0.98297 0.85362 2.6756e-10
0.98297 0.85362 2.7192e-10
0.98297 0.85362 2.7634e-10
0.98297 0.85362 2.8083e-10
0.98297 0.85362 2.854e-10
0.98297 0.85362 2.9004e-10
0.98297 0.85362 2.9476e-10
0.98297 0.85362 2.9955e-10
0.98297 0.85362 3.0443e-10
0.98297 0.85362 3.0938e-10
0.98297 0.85362 3.1441e-10
0.98297 0.85362 3.1952e-10
0.98297 0.85362 3.2472e-10
0.98297 0.85362 3.3e-10
0.98297 0.85362 3.3537e-10
0.98297 0.85362 3.4083e-10
0.98297 0.85362 3.4637e-10
0.98297 0.85362 3.52e-10
0.98297 0.85362 3.5773e-10
0.98297 0.85362 3.6355e-10
0.98297 0.85362 3.6946e-10
0.98297 0.85362 3.7547e-10
0.98297 0.85362 3.8158e-10
0.98297 0.85362 3.8778e-10
0.98297 0.85362 3.9409e-10
0.98297 0.85362 4.005e-10
0.98297 0.85362 4.0701e-10
0.98297 0.85362 4.1363e-10
0.98297 0.85362 4.2036e-10
0.98297 0.85362 4.272e-10
0.98297 0.85362 4.3415e-10
0.98297 0.85362 4.4121e-10
0.98297 0.85362 4.4839e-10
0.98297 0.85362 4.5568e-10
0.98297 0.85362 4.6309e-10
0.98297 0.85362 4.7062e-10
0.98297 0.85362 4.7828e-10
0.98297 0.85362 4.8606e-10
0.98297 0.85362 4.9396e-10
0.98297 0.85362 5.02e-10
0.98297 0.85362 5.1016e-10
0.98297 0.85362 5.1846e-10
0.98297 0.85362 5.2689e-10
0.98297 0.85362 5.3546e-10
0.98297 0.85362 5.4417e-10
0.98297 0.85362 5.5302e-10
0.98297 0.85362 5.6202e-10
0.98297 0.85362 5.7116e-10
0.98297 0.85362 5.8045e-10
0.98297 0.85362 5.8989e-10
0.98297 0.85362 5.9948e-10
0.98297 0.85362 6.0923e-10
0.98297 0.85362 6.1914e-10
0.98297 0.85362 6.2921e-10
0.98297 0.85362 6.3945e-10
0.98297 0.85362 6.4985e-10
0.98297 0.85362 6.6042e-10
0.98297 0.85362 6.7116e-10
0.98297 0.85362 6.8208e-10
0.98297 0.85362 6.9317e-10
0.98297 0.85362 7.0445e-10
0.98297 0.85362 7.159e-10
0.98297 0.85362 7.2755e-10
0.98297 0.85362 7.3938e-10
0.98297 0.85362 7.5141e-10
0.98297 0.85362 7.6363e-10
0.98297 0.85362 7.7605e-10
0.98297 0.85362 7.8867e-10
0.98297 0.85362 8.015e-10
0.98297 0.85362 8.1454e-10
0.98297 0.85362 8.2779e-10
0.98297 0.85362 8.4125e-10
0.98297 0.85362 8.5493e-10
0.98297 0.85362 8.6884e-10
0.98297 0.85362 8.8297e-10
0.98297 0.85362 8.9733e-10
0.98297 0.85362 9.1193e-10
0.98297 0.85362 9.2676e-10
0.98297 0.85362 9.4183e-10
0.98297 0.85362 9.5715e-10
0.98297 0.85362 9.7272e-10
0.98297 0.85362 9.8854e-10
0.98297 0.85362 1.0046e-09
0.98297 0.85362 1.021e-09
0.98297 0.85362 1.0376e-09
0.98297 0.85362 1.0544e-09
0.98297 0.85362 1.0716e-09
0.98297 0.85362 1.089e-09
0.98297 0.85362 1.1067e-09
0.98297 0.85362 1.1247e-09
0.98297 0.85362 1.143e-09
0.98297 0.85362 1.1616e-09
0.98297 0.85362 1.1805e-09
0.98297 0.85362 1.1997e-09
0.98297 0.85362 1.2192e-09
0.98297 0.85362 1.2391e-09
0.98297 0.85362 1.2592e-09
0.98297 0.85362 1.2797e-09
0.98297 0.85362 1.3005e-09
0.98297 0.85362 1.3217e-09
0.98297 0.85362 1.3432e-09
0.98297 0.85362 1.365e-09
0.98297 0.85362 1.3872e-09
0.98297 0.85362 1.4098e-09
0.98297 0.85362 1.4327e-09
0.98297 0.85362 1.456e-09
0.98297 0.85362 1.4797e-09
0.98297 0.85362 1.5038e-09
0.98297 0.85362 1.5282e-09
0.98297 0.85362 1.5531e-09
0.98297 0.85362 1.5783e-09
0.98297 0.85362 1.604e-09
0.98297 0.85362 1.6301e-09
0.98297 0.85362 1.6566e-09
0.98297 0.85362 1.6836e-09
0.98297 0.85362 1.7109e-09
0.98297 0.85362 1.7388e-09
0.98297 0.85362 1.767e-09
0.98297 0.85362 1.7958e-09
0.98297 0.85362 1.825e-09
0.98297 0.85362 1.8547e-09
0.98297 0.85362 1.8848e-09
0.98297 0.85362 1.9155e-09
0.98297 0.85362 1.9467e-09
0.98297 0.85362 1.9783e-09
0.98297 0.85362 2.0105e-09
0.98297 0.85362 2.0432e-09
0.98297 0.85362 2.0764e-09
0.98297 0.85362 2.1102e-09
0.98297 0.85362 2.1445e-09
0.98297 0.85362 2.1794e-09
0.98297 0.85362 2.2149e-09
0.98297 0.85362 2.2509e-09
0.98297 0.85362 2.2875e-09
0.98297 0.85362 2.3247e-09
0.98297 0.85362 2.3625e-09
0.98297 0.85362 2.4009e-09
0.98297 0.85362 2.44e-09
0.98297 0.85362 2.4797e-09
0.98297 0.85362 2.52e-09
0.98297 0.85362 2.561e-09
0.98297 0.85362 2.6026e-09
0.98297 0.85362 2.645e-09
0.98297 0.85362 2.688e-09
0.98297 0.85362 2.7317e-09
0.98297 0.85362 2.7762e-09
0.98297 0.85362 2.8213e-09
0.98297 0.85362 2.8672e-09
0.98297 0.85362 2.9138e-09
0.98297 0.85362 2.9612e-09
0.98297 0.85362 3.0094e-09
0.98297 0.85362 3.0583e-09
0.98297 0.85362 3.1081e-09
0.98297 0.85362 3.1586e-09
0.98297 0.85362 3.21e-09
0.98297 0.85362 3.2622e-09
0.98297 0.85362 3.3153e-09
0.98297 0.85362 3.3692e-09
0.98297 0.85362 3.424e-09
0.98297 0.85362 3.4797e-09
0.98297 0.85362 3.5363e-09
0.98297 0.85362 3.5938e-09
0.98297 0.85362 3.6523e-09
0.98297 0.85362 3.7117e-09
0.98297 0.85362 3.772e-09
0.98297 0.85362 3.8334e-09
0.98297 0.85362 3.8957e-09
0.98297 0.85362 3.9591e-09
0.98297 0.85362 4.0235e-09
0.98297 0.85362 4.0889e-09
0.98297 0.85362 4.1555e-09
0.98297 0.85362 4.223e-09
0.98297 0.85362 4.2917e-09
0.98297 0.85362 4.3615e-09
0.98297 0.85362 4.4325e-09
0.98297 0.85362 4.5046e-09
0.98297 0.85362 4.5778e-09
0.98297 0.85362 4.6523e-09
0.98297 0.85362 4.728e-09
0.98297 0.85362 4.8049e-09
0.98297 0.85362 4.883e-09
0.98297 0.85362 4.9624e-09
0.98297 0.85362 5.0432e-09
0.98297 0.85362 5.1252e-09
0.98297 0.85362 5.2085e-09
0.98297 0.85362 5.2933e-09
0.98297 0.85362 5.3794e-09
0.98297 0.85362 5.4669e-09
0.98297 0.85362 5.5558e-09
0.98297 0.85362 5.6461e-09
0.98297 0.85362 5.738e-09
0.98297 0.85362 5.8313e-09
0.98297 0.85362 5.9262e-09
0.98297 0.85362 6.0225e-09
0.98297 0.85362 6.1205e-09
0.98297 0.85362 6.22e-09
0.98297 0.85362 6.3212e-09
0.98297 0.85362 6.424e-09
0.98297 0.85362 6.5285e-09
0.98297 0.85362 6.6347e-09
0.98297 0.85362 6.7426e-09
0.98297 0.85362 6.8523e-09
0.98297 0.85362 6.9637e-09
0.98297 0.85362 7.077e-09
0.98297 0.85362 7.1921e-09
0.98297 0.85362 7.3091e-09
0.98297 0.85362 7.428e-09
0.98297 0.85362 7.5488e-09
0.98297 0.85362 7.6716e-09
0.98297 0.85362 7.7964e-09
0.98297 0.85362 7.9232e-09
0.98297 0.85362 8.052e-09
0.98297 0.85362 8.183e-09
0.98297 0.85362 8.3161e-09
0.98297 0.85362 8.4514e-09
0.98297 0.85362 8.5888e-09
0.98297 0.85362 8.7285e-09
0.98297 0.85362 8.8705e-09
0.98297 0.85362 9.0148e-09
0.98297 0.85362 9.1614e-09
0.98297 0.85362 9.3104e-09
0.98297 0.85362 9.4618e-09
0.98297 0.85362 9.6157e-09
0.98297 0.85362 9.7721e-09
0.98297 0.85362 9.9311e-09
0.98297 0.85362 1.0093e-08
0.98297 0.85362 1.0257e-08
0.98297 0.85362 1.0424e-08
0.98297 0.85362 1.0593e-08
0.98297 0.85362 1.0765e-08
0.98297 0.85362 1.0941e-08
0.98297 0.85362 1.1118e-08
0.98297 0.85362 1.1299e-08
0.98297 0.85362 1.1483e-08
0.98297 0.85362 1.167e-08
0.98297 0.85362 1.186e-08
0.98297 0.85362 1.2053e-08
0.98297 0.85362 1.2249e-08
0.98297 0.85362 1.2448e-08
0.98297 0.85362 1.265e-08
0.98297 0.85362 1.2856e-08
0.98297 0.85362 1.3065e-08
0.98297 0.85362 1.3278e-08
0.98297 0.85362 1.3494e-08
0.98297 0.85362 1.3713e-08
0.98297 0.85362 1.3936e-08
0.98297 0.85362 1.4163e-08
0.98297 0.85362 1.4393e-08
0.98297 0.85362 1.4627e-08
0.98297 0.85362 1.4865e-08
0.98297 0.85362 1.5107e-08
0.98297 0.85362 1.5353e-08
0.98297 0.85362 1.5602e-08
0.98297 0.85362 1.5856e-08
0.98297 0.85362 1.6114e-08
0.98297 0.85362 1.6376e-08
0.98297 0.85362 1.6643e-08
0.98297 0.85362 1.6913e-08
0.98297 0.85362 1.7188e-08
0.98297 0.85362 1.7468e-08
0.98297 0.85362 1.7752e-08
0.98297 0.85362 1.8041e-08
0.98297 0.85362 1.8334e-08
0.98297 0.85362 1.8632e-08
0.98297 0.85362 1.8936e-08
0.98297 0.85362 1.9244e-08
0.98297 0.85362 1.9557e-08
0.98297 0.85362 1.9875e-08
0.98297 0.85362 2.0198e-08
0.98297 0.85362 2.0526e-08
0.98297 0.85362 2.086e-08
0.98297 0.85362 2.12e-08
0.98297 0.85362 2.1544e-08
0.98297 0.85362 2.1895e-08
0.98297 0.85362 2.2251e-08
0.98297 0.85362 2.2613e-08
0.98297 0.85362 2.2981e-08
0.98297 0.85362 2.3354e-08
0.98297 0.85362 2.3734e-08
0.98297 0.85362 2.412e-08
0.996 0.84059 2.4513e-08
0.996 0.84059 2.4911e-08
0.996 0.84059 2.5316e-08
0.996 0.84059 2.5728e-08
0.996 0.84059 2.6147e-08
1.0085 0.82814 2.6572e-08
1.0085 0.82814 2.7004e-08
1.0085 0.82814 2.7443e-08
1.0085 0.82814 2.789e-08
1.0085 0.82814 2.8343e-08
1.0085 0.82814 2.8804e-08
1.0085 0.82814 2.9273e-08
1.0085 0.82814 2.9749e-08
1.0085 0.82814 3.0233e-08
1.0085 0.82814 3.0725e-08
1.0085 0.82814 3.1224e-08
1.0085 0.82814 3.1732e-08
1.0085 0.82814 3.2248e-08
1.0085 0.82814 3.2773e-08
1.0085 0.82814 3.3306e-08
1.0085 0.82814 3.3848e-08
1.0085 0.82814 3.4398e-08
1.0085 0.82814 3.4958e-08
1.0085 0.82814 3.5526e-08
1.0085 0.82814 3.6104e-08
1.0085 0.82814 3.6691e-08
1.0085 0.82814 3.7288e-08
1.0085 0.82814 3.7895e-08
1.0085 0.82814 3.8511e-08
1.0085 0.82814 3.9137e-08
1.0085 0.82814 3.9774e-08
1.0085 0.82814 4.0421e-08
1.0085 0.82814 4.1078e-08
1.0085 0.82814 4.1747e-08
1.0085 0.82814 4.2426e-08
1.0085 0.82814 4.3116e-08
1.0085 0.82814 4.3817e-08
1.0085 0.82814 4.453e-08
1.0085 0.82814 4.5254e-08
1.0085 0.82814 4.599e-08
1.0085 0.82814 4.6738e-08
1.0085 0.82814 4.7498e-08
1.0085 0.82814 4.8271e-08
1.0085 0.82814 4.9056e-08
1.0085 0.82814 4.9854e-08
1.0085 0.82814 5.0665e-08
1.0085 0.82814 5.1489e-08
1.0085 0.82814 5.2326e-08
1.0085 0.82814 5.3177e-08
1.0085 0.82814 5.4042e-08
1.0085 0.82814 5.4921e-08
1.0085 0.82814 5.5814e-08
1.0145 0.82209 5.6722e-08
1.0204 0.81615 5.7645e-08
1.0204 0.81615 5.8582e-08
1.0204 0.81615 5.9535e-08
1.0204 0.81615 6.0504e-08
1.0204 0.81615 6.1488e-08
1.0204 0.81615 6.2488e-08
1.0204 0.81615 6.3504e-08
1.0204 0.81615 6.4537e-08
1.0204 0.81615 6.5587e-08
1.0204 0.81615 6.6654e-08
1.0204 0.81615 6.7738e-08
1.0204 0.81615 6.884e-08
1.0204 0.81615 6.9959e-08
1.0204 0.81615 7.1097e-08
1.0204 0.81615 7.2253e-08
1.0204 0.81615 7.3429e-08
1.0204 0.81615 7.4623e-08
1.0204 0.81615 7.5837e-08
1.0204 0.81615 7.707e-08
1.0204 0.81615 7.8324e-08
1.0204 0.81615 7.9598e-08
1.0204 0.81615 8.0892e-08
1.0204 0.81615 8.2208e-08
1.0204 0.81615 8.3545e-08
1.0204 0.81615 8.4904e-08
1.0204 0.81615 8.6285e-08
1.0263 0.81031 8.7689e-08
1.0263 0.81031 8.9115e-08
1.0263 0.81031 9.0564e-08
1.0263 0.81031 9.2037e-08
1.0263 0.81031 9.3534e-08
1.0263 0.81031 9.5056e-08
1.0263 0.81031 9.6602e-08
1.0263 0.81031 9.8173e-08
1.0263 0.81031 9.977e-08
1.032 0.80457 1.0139e-07
1.032 0.80457 1.0304e-07
1.032 0.80457 1.0472e-07
1.032 0.80457 1.0642e-07
1.032 0.80457 1.0815e-07
1.032 0.80457 1.0991e-07
1.032 0.80457 1.117e-07
1.032 0.80457 1.1352e-07
1.032 0.80457 1.1536e-07
1.032 0.80457 1.1724e-07
1.032 0.80457 1.1915e-07
1.032 0.80457 1.2108e-07
1.032 0.80457 1.2305e-07
1.032 0.80457 1.2505e-07
1.032 0.80457 1.2709e-07
1.032 0.80457 1.2915e-07
1.0377 0.79891 1.3126e-07
1.0377 0.79891 1.3339e-07
1.0377 0.79891 1.3556e-07
1.0377 0.79891 1.3777e-07
1.0377 0.79891 1.4001e-07
1.0377 0.79891 1.4228e-07
1.0377 0.79891 1.446e-07
1.0377 0.79891 1.4695e-07
1.0377 0.79891 1.4934e-07
1.0377 0.79891 1.5177e-07
1.0377 0.79891 1.5424e-07
1.0377 0.79891 1.5675e-07
1.0405 0.79611 1.593e-07
1.0433 0.79334 1.6189e-07
1.0433 0.79334 1.6452e-07
1.0433 0.79334 1.6719e-07
1.0433 0.79334 1.6991e-07
1.0433 0.79334 1.7268e-07
1.0433 0.79334 1.7549e-07
1.0433 0.79334 1.7834e-07
1.0433 0.79334 1.8124e-07
1.0433 0.79334 1.8419e-07
1.0433 0.79334 1.8719e-07
1.0433 0.79334 1.9023e-07
1.046 0.79058 1.9332e-07
1.046 0.79058 1.9647e-07
1.0487 0.78784 1.9966e-07
1.0487 0.78784 2.0291e-07
1.0487 0.78784 2.0621e-07
1.0487 0.78784 2.0957e-07
1.0487 0.78784 2.1297e-07
1.0487 0.78784 2.1644e-07
1.0487 0.78784 2.1996e-07
1.0487 0.78784 2.2354e-07
1.0487 0.78784 2.2717e-07
1.0515 0.78512 2.3087e-07
1.0515 0.78512 2.3462e-07
1.0515 0.78512 2.3844e-07
1.0542 0.78242 2.4232e-07
1.0542 0.78242 2.4626e-07
1.0542 0.78242 2.5026e-07
1.0542 0.78242 2.5433e-07
1.0542 0.78242 2.5847e-07
1.0542 0.78242 2.6268e-07
1.0542 0.78242 2.6695e-07
1.0569 0.77974 2.7129e-07
1.0569 0.77974 2.757e-07
1.0569 0.77974 2.8019e-07
1.0569 0.77974 2.8474e-07
1.0595 0.77707 2.8938e-07
1.0595 0.77707 2.9408e-07
1.0595 0.77707 2.9887e-07
1.0595 0.77707 3.0373e-07
1.0595 0.77707 3.0867e-07
1.0595 0.77707 3.1369e-07
1.0622 0.77442 3.1879e-07
1.0622 0.77442 3.2397e-07
1.0622 0.77442 3.2924e-07
1.0622 0.77442 3.346e-07
1.0622 0.77442 3.4004e-07
1.0648 0.77179 3.4557e-07
1.0648 0.77179 3.5119e-07
1.0648 0.77179 3.569e-07
1.0648 0.77179 3.6271e-07
1.0648 0.77179 3.6861e-07
1.0674 0.76917 3.7461e-07
1.0674 0.76917 3.807e-07
1.0674 0.76917 3.8689e-07
1.0674 0.76917 3.9318e-07
1.0674 0.76917 3.9958e-07
1.07 0.76657 4.0608e-07
1.07 0.76657 4.1268e-07
1.07 0.76657 4.1939e-07
1.07 0.76657 4.2622e-07
1.0713 0.76528 4.3315e-07
1.0726 0.76398 4.4019e-07
1.0726 0.76398 4.4735e-07
1.0726 0.76398 4.5463e-07
1.0726 0.76398 4.6202e-07
1.0739 0.7627 4.6954e-07
1.0752 0.76141 4.7718e-07
1.0752 0.76141 4.8494e-07
1.0752 0.76141 4.9282e-07
1.0765 0.76013 5.0084e-07
1.0777 0.75886 5.0899e-07
1.0777 0.75886 5.1727e-07
1.0777 0.75886 5.2568e-07
1.0777 0.75886 5.3423e-07
1.079 0.75758 5.4292e-07
1.0803 0.75631 5.5175e-07
1.0803 0.75631 5.6072e-07
1.0803 0.75631 5.6984e-07
1.0815 0.75505 5.7911e-07
1.0828 0.75379 5.8853e-07
1.0828 0.75379 5.981e-07
1.0828 0.75379 6.0783e-07
1.0841 0.75253 6.1772e-07
1.0841 0.75253 6.2777e-07
1.0853 0.75127 6.3798e-07
1.0853 0.75127 6.4835e-07
1.0866 0.75002 6.589e-07
1.0866 0.75002 6.6962e-07
1.0878 0.74877 6.8051e-07
1.0878 0.74877 6.9158e-07
1.0891 0.74752 7.0282e-07
1.0891 0.74752 7.1426e-07
1.0903 0.74628 7.2587e-07
1.0903 0.74628 7.3768e-07
1.0915 0.74504 7.4968e-07
1.0915 0.74504 7.6187e-07
1.0928 0.74381 7.7426e-07
1.0928 0.74381 7.8686e-07
1.094 0.74258 7.9966e-07
1.094 0.74258 8.1266e-07
1.0952 0.74135 8.2588e-07
1.0952 0.74135 8.3931e-07
1.0965 0.74012 8.5296e-07
1.0965 0.74012 8.6684e-07
1.0977 0.7389 8.8094e-07
1.0977 0.7389 8.9527e-07
1.0989 0.73768 9.0983e-07
1.0989 0.73768 9.2463e-07
1.1001 0.73646 9.3966e-07
1.1001 0.73646 9.5495e-07
1.1013 0.73525 9.7048e-07
1.1026 0.73404 9.8627e-07
1.1026 0.73404 1.0023e-06
1.1038 0.73283 1.0186e-06
1.1038 0.73283 1.0352e-06
1.105 0.73162 1.052e-06
1.105 0.73162 1.0691e-06
1.1062 0.73042 1.0865e-06
1.1062 0.73042 1.1042e-06
1.1074 0.72922 1.1221e-06
1.108 0.72862 1.1404e-06
1.1086 0.72803 1.1589e-06
1.1098 0.72683 1.1778e-06
1.1098 0.72683 1.197e-06
1.1109 0.72564 1.2164e-06
1.1109 0.72564 1.2362e-06
1.1121 0.72445 1.2563e-06
1.1127 0.72386 1.2768e-06
1.1133 0.72327 1.2975e-06
1.1145 0.72209 1.3186e-06
1.1145 0.72209 1.3401e-06
1.1157 0.72091 1.3619e-06
1.1163 0.72032 1.384e-06
1.1169 0.71973 1.4065e-06
1.118 0.71856 1.4294e-06
1.118 0.71856 1.4527e-06
1.1192 0.71739 1.4763e-06
1.1198 0.7168 1.5003e-06
1.1204 0.71622 1.5247e-06
1.1215 0.71505 1.5495e-06
1.1221 0.71447 1.5747e-06
1.1227 0.71389 1.6003e-06
1.1239 0.71273 1.6263e-06
1.1239 0.71273 1.6528e-06
1.125 0.71157 1.6797e-06
1.1256 0.71099 1.707e-06
1.1262 0.71042 1.7348e-06
1.1273 0.70926 1.763e-06
1.1279 0.70869 1.7917e-06
1.1285 0.70811 1.8208e-06
1.1296 0.70696 1.8504e-06
1.1302 0.70639 1.8805e-06
1.1308 0.70582 1.9111e-06
1.1319 0.70468 1.9422e-06
1.1325 0.70411 1.9738e-06
1.1331 0.70354 2.0059e-06
1.1342 0.7024 2.0385e-06
1.1348 0.70183 2.0716e-06
1.1353 0.70126 2.1053e-06
1.1365 0.70013 2.1396e-06
1.137 0.69956 2.1744e-06
1.1376 0.699 2.2098e-06
1.1387 0.69787 2.2457e-06
1.1393 0.69731 2.2822e-06
1.1404 0.69618 2.3193e-06
1.141 0.69562 2.3571e-06
1.1421 0.6945 2.3954e-06
1.1427 0.69394 2.4344e-06
1.1432 0.69338 2.474e-06
1.1443 0.69226 2.5142e-06
1.1449 0.69171 2.5551e-06
1.146 0.69059 2.5967e-06
1.1466 0.69004 2.6389e-06
1.1477 0.68893 2.6818e-06
1.1482 0.68837 2.7254e-06
1.1488 0.68782 2.7698e-06
1.1499 0.68671 2.8148e-06
1.1504 0.68616 2.8606e-06
1.1515 0.68506 2.9071e-06
1.1521 0.68451 2.9544e-06
1.1532 0.68341 3.0025e-06
1.154 0.68259 3.0513e-06
1.1548 0.68177 3.1009e-06
1.1559 0.68067 3.1514e-06
1.1565 0.68013 3.2026e-06
1.1576 0.67904 3.2547e-06
1.1581 0.67849 3.3076e-06
1.1592 0.67741 3.3614e-06
1.1597 0.67686 3.4161e-06
1.1608 0.67578 3.4717e-06
1.1616 0.67497 3.5282e-06
1.1624 0.67416 3.5855e-06
1.1635 0.67308 3.6439e-06
1.1641 0.67254 3.7031e-06
1.1651 0.67147 3.7634e-06
1.1659 0.67066 3.8246e-06
1.1667 0.66986 3.8868e-06
1.1678 0.66879 3.95e-06
1.1686 0.66798 4.0142e-06
1.1694 0.66718 4.0795e-06
1.1705 0.66612 4.1459e-06
1.1713 0.66532 4.2133e-06
1.1721 0.66452 4.2819e-06
1.1731 0.66346 4.3515e-06
1.1739 0.66267 4.4223e-06
1.1747 0.66188 4.4942e-06
1.1758 0.66082 4.5673e-06
1.1768 0.65977 4.6416e-06
1.1776 0.65898 4.7171e-06
1.1784 0.65819 4.7938e-06
1.1795 0.65714 4.8718e-06
1.1805 0.65609 4.951e-06
1.1813 0.65531 5.0315e-06
1.1821 0.65453 5.1134e-06
1.1831 0.65348 5.1966e-06
1.1841 0.65244 5.2811e-06
1.1852 0.6514 5.367e-06
1.186 0.65063 5.4543e-06
1.187 0.64959 5.543e-06
1.1878 0.64882 5.6331e-06
1.1888 0.64778 5.7248e-06
1.1898 0.64675 5.8179e-06
1.1909 0.64572 5.9125e-06
1.1916 0.64495 6.0087e-06
1.1927 0.64393 6.1064e-06
1.1937 0.6429 6.2057e-06
1.1945 0.64214 6.3067e-06
1.1955 0.64112 6.4092e-06
1.1965 0.6401 6.5135e-06
1.1975 0.63908 6.6194e-06
1.1985 0.63806 6.7271e-06
1.1995 0.63705 6.8365e-06
1.2006 0.63604 6.9477e-06
1.2016 0.63503 7.0607e-06
1.2026 0.63402 7.1756e-06
1.2036 0.63301 7.2923e-06
1.2046 0.63201 7.4109e-06
1.2056 0.631 7.5314e-06
1.2066 0.63 7.6539e-06
1.2076 0.629 7.7784e-06
1.2086 0.628 7.9049e-06
1.2096 0.627 8.0335e-06
1.2106 0.62601 8.1642e-06
1.2116 0.62501 8.297e-06
1.2126 0.62402 8.4319e-06
1.2136 0.62303 8.5691e-06
1.2147 0.62192 8.7084e-06
1.2158 0.62081 8.8501e-06
1.2168 0.61982 8.994e-06
1.2178 0.61884 9.1403e-06
1.2189 0.61773 9.289e-06
1.22 0.61663 9.4401e-06
1.2209 0.61565 9.5936e-06
1.222 0.61455 9.7496e-06
1.2231 0.61345 9.9082e-06
1.2241 0.61248 1.0069e-05
1.2253 0.61127 1.0233e-05
1.2263 0.6103 1.04e-05
1.2274 0.60921 1.0569e-05
1.2285 0.60812 1.0741e-05
1.2296 0.60703 1.0915e-05
1.2306 0.60595 1.1093e-05
1.2317 0.60486 1.1273e-05
1.2328 0.60378 1.1457e-05
1.234 0.60259 1.1643e-05
1.235 0.60163 1.1832e-05
1.2362 0.60043 1.2025e-05
1.2372 0.59936 1.222e-05
1.2383 0.59829 1.2419e-05
1.2395 0.5971 1.2621e-05
1.2407 0.59592 1.2826e-05
1.2417 0.59485 1.3035e-05
1.2428 0.59379 1.3247e-05
1.244 0.59261 1.3463e-05
1.2452 0.59143 1.3682e-05
1.2463 0.59026 1.3904e-05
1.2474 0.5892 1.413e-05
1.2486 0.58803 1.436e-05
1.2497 0.58686 1.4594e-05
1.2509 0.58569 1.4831e-05
1.2521 0.58453 1.5072e-05
1.2532 0.58337 1.5317e-05
1.2544 0.58221 1.5567e-05
1.2555 0.58105 1.582e-05
1.2567 0.57989 1.6077e-05
1.2579 0.57874 1.6339e-05
1.2591 0.57747 1.6604e-05
1.2603 0.57632 1.6874e-05
1.2614 0.57517 1.7149e-05
1.2627 0.57391 1.7428e-05
1.2638 0.57277 1.7711e-05
1.2651 0.57151 1.7999e-05
1.2662 0.57037 1.8292e-05
1.2675 0.56912 1.859e-05
1.2687 0.56787 1.8892e-05
1.2699 0.56674 1.9199e-05
1.2711 0.5655 1.9511e-05
1.2723 0.56426 1.9829e-05
1.2736 0.56302 2.0151e-05
1.2748 0.56178 2.0479e-05
1.276 0.56054 2.0812e-05
1.2773 0.55931 2.1151e-05
1.2785 0.55808 2.1495e-05
1.2797 0.55685 2.1844e-05
1.2811 0.55552 2.22e-05
1.2823 0.5543 2.2561e-05
1.2835 0.55307 2.2928e-05
1.2848 0.55175 2.3301e-05
1.2861 0.55053 2.368e-05
1.2874 0.54921 2.4065e-05
1.2886 0.54799 2.4456e-05
1.2899 0.54668 2.4854e-05
1.2912 0.54536 2.5258e-05
1.2925 0.54405 2.5669e-05
1.2938 0.54279 2.6087e-05
1.2951 0.54154 2.6511e-05
1.2964 0.54023 2.6942e-05
1.2977 0.53893 2.738e-05
1.299 0.53757 2.7826e-05
1.3004 0.53622 2.8278e-05
1.3017 0.53492 2.8738e-05
1.303 0.53363 2.9206e-05
1.3043 0.53229 2.9681e-05
1.3056 0.53094 3.0163e-05
1.307 0.52961 3.0654e-05
1.3083 0.52827 3.1153e-05
1.3097 0.52694 3.1659e-05
1.311 0.5256 3.2174e-05
1.3124 0.52422 3.2697e-05
1.3137 0.52284 3.3229e-05
1.3151 0.52147 3.377e-05
1.3164 0.52015 3.4319e-05
1.3178 0.51878 3.4877e-05
1.3192 0.51736 3.5445e-05
1.3206 0.51599 3.6021e-05
1.322 0.51463 3.6607e-05
1.3234 0.51322 3.7202e-05
1.3248 0.51181 3.7807e-05
1.3261 0.51046 3.8422e-05
1.3275 0.50906 3.9047e-05
1.3289 0.50766 3.9682e-05
1.3304 0.50621 4.0328e-05
1.3318 0.50481 4.0984e-05
1.3332 0.50337 4.165e-05
1.3346 0.50198 4.2328e-05
1.336 0.50055 4.3016e-05
1.3375 0.49911 4.3716e-05
1.3389 0.49768 4.4427e-05
1.3404 0.4962 4.515e-05
1.3418 0.49478 4.5884e-05
1.3433 0.49331 4.663e-05
1.3448 0.49184 4.7389e-05
1.3462 0.49037 4.816e-05
1.3477 0.48891 4.8943e-05
1.3491 0.48745 4.9739e-05
1.3506 0.48599 5.0548e-05
1.3521 0.48449 5.137e-05
1.3536 0.48304 5.2206e-05
1.355 0.48154 5.3055e-05
1.3565 0.48005 5.3918e-05
1.3581 0.47851 5.4795e-05
1.3596 0.47702 5.5686e-05
1.3611 0.47554 5.6592e-05
1.3626 0.47401 5.7512e-05
1.3641 0.47248 5.8448e-05
1.3656 0.47096 5.9398e-05
1.3672 0.46944 6.0364e-05
1.3687 0.46792 6.1346e-05
1.3702 0.46636 6.2344e-05
1.3717 0.46485 6.3358e-05
1.3733 0.4633 6.4389e-05
1.3748 0.46174 6.5436e-05
1.3764 0.4602 6.65e-05
1.378 0.4586 6.7582e-05
1.3795 0.45706 6.8681e-05
1.3811 0.45548 6.9798e-05
1.3827 0.4539 7.0933e-05
1.3843 0.45232 7.2087e-05
1.3858 0.45074 7.326e-05
1.3874 0.44915 7.4451e-05
1.389 0.44756 7.5662e-05
1.3906 0.44594 7.6893e-05
1.3923 0.44434 7.8144e-05
1.3939 0.44273 7.9415e-05
1.3955 0.44113 8.0706e-05
1.3971 0.43949 8.2019e-05
1.3987 0.43787 8.3353e-05
1.4004 0.43624 8.4709e-05
1.402 0.43461 8.6086e-05
1.4036 0.43295 8.7487e-05
1.4053 0.43133 8.891e-05
1.4069 0.42966 9.0356e-05
1.4086 0.428 9.1825e-05
1.4102 0.42634 9.3319e-05
1.4119 0.42469 9.4837e-05
1.4136 0.42301 9.6379e-05
1.4152 0.42134 9.7947e-05
1.4169 0.41966 9.954e-05
1.4186 0.41797 0.00010116
1.4203 0.41629 0.0001028
1.422 0.41459 0.00010448
1.4237 0.4129 0.00010618
1.4254 0.41118 0.0001079
1.4271 0.40947 0.00010966
1.4288 0.40775 0.00011144
1.4306 0.40602 0.00011325
1.4323 0.40428 0.0001151
1.434 0.40257 0.00011697
1.4358 0.40081 0.00011887
1.4375 0.39909 0.0001208
1.4393 0.39732 0.00012277
1.441 0.39558 0.00012477
1.4428 0.39382 0.0001268
1.4445 0.39204 0.00012886
1.4463 0.39029 0.00013095
1.4481 0.3885 0.00013308
1.4499 0.38672 0.00013525
1.4517 0.38494 0.00013745
1.4535 0.38314 0.00013968
1.4552 0.38135 0.00014196
1.4571 0.37954 0.00014426
1.4589 0.37773 0.00014661
1.4607 0.37593 0.000149
1.4625 0.37412 0.00015142
1.4643 0.37228 0.00015388
1.4661 0.37045 0.00015638
1.468 0.36861 0.00015893
1.4698 0.36677 0.00016151
1.4717 0.36493 0.00016414
1.4735 0.36308 0.00016681
1.4754 0.36121 0.00016952
1.4772 0.35935 0.00017228
1.4791 0.35749 0.00017508
1.481 0.35562 0.00017793
1.4829 0.35373 0.00018082
1.4847 0.35185 0.00018377
1.4866 0.34997 0.00018675
1.4885 0.34807 0.00018979
1.4904 0.34616 0.00019288
1.4923 0.34426 0.00019602
1.4943 0.34234 0.0001992
1.4962 0.34042 0.00020244
1.4981 0.3385 0.00020574
1.5 0.33657 0.00020908
1.502 0.33463 0.00021248
1.5039 0.3327 0.00021594
1.5058 0.33075 0.00021945
1.5078 0.32879 0.00022302
1.5098 0.32683 0.00022665
1.5117 0.32487 0.00023034
1.5137 0.32289 0.00023408
1.5157 0.32092 0.00023789
1.5177 0.31894 0.00024176
1.5196 0.31695 0.00024569
1.5216 0.31496 0.00024969
1.5236 0.31296 0.00025375
1.5256 0.31096 0.00025788
1.5276 0.30895 0.00026207
1.5297 0.30693 0.00026633
1.5317 0.30491 0.00027067
1.5337 0.30288 0.00027507
1.5357 0.30084 0.00027954
1.5378 0.29881 0.00028409
1.5398 0.29676 0.00028871
1.5419 0.29471 0.0002934
1.5439 0.29266 0.00029818
1.546 0.29059 0.00030303
1.5481 0.28851 0.00030796
1.5501 0.28644 0.00031296
1.5522 0.28436 0.00031806
1.5543 0.28228 0.00032323
1.5564 0.28018 0.00032849
1.5585 0.27809 0.00033383
1.5606 0.27597 0.00033926
1.5627 0.27387 0.00034478
1.5648 0.27175 0.00035038
1.567 0.26963 0.00035608
1.5691 0.2675 0.00036187
1.5712 0.26537 0.00036776
1.5734 0.26323 0.00037374
1.5755 0.26108 0.00037982
1.5777 0.25893 0.000386
1.5798 0.25676 0.00039228
1.582 0.2546 0.00039866
1.5842 0.25243 0.00040514
1.5863 0.25026 0.00041173
1.5885 0.24807 0.00041843
1.5907 0.24588 0.00042523
1.5929 0.24369 0.00043215
1.5951 0.24148 0.00043918
1.5973 0.23927 0.00044632
1.5995 0.23706 0.00045358
1.6017 0.23484 0.00046096
1.604 0.23262 0.00046846
1.6062 0.23038 0.00047608
1.6084 0.22815 0.00048382
1.6107 0.2259 0.00049169
1.6129 0.22365 0.00049969
1.6152 0.22139 0.00050782
1.6175 0.21913 0.00051607
1.6197 0.21686 0.00052447
1.622 0.21458 0.000533
1.6243 0.21231 0.00054167
1.6266 0.21002 0.00055048
1.6289 0.20772 0.00055943
1.6312 0.20542 0.00056853
1.6335 0.20312 0.00057778
1.6358 0.2008 0.00058718
1.6381 0.19848 0.00059673
1.6404 0.19616 0.00060643
1.6428 0.19383 0.0006163
1.6451 0.19149 0.00062632
1.6474 0.18915 0.00063651
1.6498 0.1868 0.00064686
1.6522 0.18444 0.00065738
1.6545 0.18208 0.00066807
1.6569 0.17971 0.00067894
1.6593 0.17734 0.00068998
1.6616 0.17495 0.00070121
1.664 0.17257 0.00071261
1.6664 0.17017 0.0007242
1.6688 0.16777 0.00073598
1.6712 0.16537 0.00074795
1.6736 0.16296 0.00076012
1.6761 0.16053 0.00077248
1.6785 0.15811 0.00078505
1.6809 0.15568 0.00079781
1.6834 0.15324 0.00081079
1.6858 0.15079 0.00082398
1.6882 0.14835 0.00083738
1.6907 0.14589 0.000851
1.6932 0.14342 0.00086484
1.6956 0.14095 0.00087891
1.6981 0.13848 0.0008932
1.7006 0.13599 0.00090773
1.7031 0.13351 0.0009225
1.7056 0.13101 0.0009375
1.7081 0.12851 0.00095275
1.7106 0.126 0.00096825
1.7131 0.12349 0.000984
1.7156 0.12097 0.001


==> examplepoints.txt <==
ent kl
0.66517 0.29292
0.92241 0.023775
0.42254 0.26527
0.40543 0.6783
0.44398 0.23593
0.90901 0.031667
0.74248 0.089197
0.78265 0.11087
0.93885 0.17794
0.94325 0.0081323
0.85255 0.097275
0.52882 0.17606
0.81041 0.22008
0.90731 0.15329
0.88755 0.086831
0.99286 0.043333
0.63943 0.2732
0.98867 0.085487
0.83758 0.099039
0.92795 0.27076
0.57288 0.42787
0.89153 0.35386
0.9637 0.23282
0.95881 0.0072826
0.62073 0.50928
0.79829 0.18118
0.93527 0.21687
0.38729 0.29733
0.92607 0.018454
0.8193 0.031957
0.98658 0.041066
0.94462 0.21652
0.69791 0.69501
0.70794 0.3071
0.75148 0.049164
0.77786 0.10251
0.73336 0.50984
0.89067 0.16677
0.7426 0.079952
0.93244 0.11224
0.90527 0.045231
0.8004 0.029262
0.81511 0.030887
0.36053 0.29346
0.96459 0.043814
0.88646 0.038435
0.5904 0.1381
0.93143 0.12535
0.87805 0.16494
0.62151 0.46325
0.68868 0.23432
0.96539 0.20899
0.58897 0.24493
0.94797 0.1255
0.99579 0.051571
0.83917 0.27711
0.91952 0.0088176
0.43332 0.50892
0.91648 0.12949
0.83189 0.016637
0.79642 0.21787
0.84911 0.067051
0.80687 0.03442
0.87824 0.18063
0.92259 0.079532
0.88666 0.050066
0.96915 0.18238
0.81572 0.099455
0.85849 0.3338
0.91553 0.0016078
0.92724 0.019845
0.87959 0.0051987
0.95844 0.031687
0.95501 0.040679
0.71529 0.38142
0.82176 0.33129
0.67342 0.09777
0.80984 0.026797
0.78021 0.12194
0.87404 0.0066772
0.9142 0.018423
0.92306 0.038264
0.81682 0.11887
0.82347 0.12764
0.85295 0.015447
0.9985 0.063696
0.87826 0.022031
0.94774 0.17851
0.98179 0.10971
0.54877 0.21989
0.77456 0.047966
0.84569 0.08502
0.36014 0.31944
0.93676 0.13575
0.94748 0.064063
0.86499 0.22489
0.85707 0.21825
0.81254 0.11409
0.91873 0.0079313
0.95768 0.0067775
0.99053 0.040762
0.73527 0.058926
0.553 0.35015
0.88929 0.2561
0.68159 0.18548
0.46902 0.58382
0.80962 0.11818
0.61034 0.45066
0.98181 0.070494
0.9142 0.091937
0.98422 0.034992
0.61722 0.23633
0.81049 0.054452
0.96138 0.03849
0.68157 0.10033
0.91727 0.23032
0.91587 0.074108
0.40839 0.26849
0.99053 0.15
0.85024 0.26987
0.7761 0.18489
0.99579 0.091799
0.55096 0.21823
0.96287 0.022123
0.8272 0.024608
0.8019 0.44987
0.9618 0.00917
0.81942 0.39795
0.67923 0.14378
0.58435 0.85352
0.29534 0.346
0.91156 0.33716
0.85958 0.1461
0.6348 0.3401
0.97256 0.15281
0.82377 0.099187
0.97451 0.062834
0.70798 0.10537
0.79351 0.18456
0.7005 0.26276
0.92936 0.0005151
0.67695 0.3729
0.54499 0.28431
0.98712 0.10209
0.98962 0.088667
0.69872 0.25636
0.98467 0.033042
0.91263 0.037682
0.87757 0.011246
0.92066 0.075942
0.71564 0.47951
0.69644 0.52368
0.96425 0.20222
0.96933 0.040872
0.56052 0.15558
0.86482 0.3189
0.98567 0.038659
0.94999 0.072391
0.95661 0.0098888
0.9557 0.037334
0.91532 0.025889
0.8174 0.082439
0.94023 0.041131
0.77065 0.040735
0.97401 0.052983
0.71321 0.29272
0.98934 0.070602
0.56929 0.48344
0.9599 0.045632
0.79162 0.52965
0.89717 0.0090291
0.71195 0.07854
0.93966 0.095629
0.98973 0.12196
0.94271 0.046825
0.5689 0.36492
0.76467 0.044701
0.89298 0.37292
0.62911 0.31131
0.62105 0.17195
0.91801 0.055413
0.69923 0.25977
0.95522 0.089484
0.89891 0.010762
0.5952 0.26152
0.84745 0.01343
0.9992 0.080047
0.49751 0.49181
0.71623 0.28929
0.92142 0.29986
0.66042 0.43406
0.81364 0.29107
0.90797 0.043656
0.80566 0.11984
0.97755 0.046066
0.99312 0.057147
0.81586 0.2986
0.71014 0.39391
0.95861 0.0072942
0.97746 0.066643
0.64299 0.14563
0.955 0.026664
0.84392 0.38871
0.84107 0.47346
0.7041 0.55344
0.96771 0.025217
0.62102 0.16028
0.60845 0.45487
0.90269 0.013272
0.75446 0.056268
0.66524 0.36032
0.98168 0.028363
0.9683 0.013733
0.99115 0.040829
0.82836 0.11667
0.88816 0.14498
0.83822 0.15648
0.67719 0.28503
0.97831 0.076707
0.62242 0.16474
0.84595 0.37837
0.64411 0.10681
0.75222 0.26663
0.80684 0.029861
0.77629 0.11827
0.93675 0.075485
0.40715 0.27371
0.52952 0.48282
0.94222 0.16901
0.98738 0.031614
0.98285 0.043992
0.54718 0.4727
0.87097 0.18801
0.86301 0.042315
0.90717 0.076784
0.95873 0.007217
0.98688 0.059276
0.85315 0.44694
0.94926 0.003914
0.94685 0.038372
0.77606 0.089165
0.95456 0.052306
0.95035 0.14153
0.80447 0.048647
0.83835 0.32901
0.70844 0.12453
0.8293 0.143
0.94104 0.0021648
0.65821 0.10363
0.90123 0.086436
0.73308 0.21743
0.77646 0.17312
0.68596 0.22338
0.6123 0.16749
0.65343 0.12002
0.88969 0.15481
0.9654 0.068197
0.87798 0.084607
0.98484 0.034305
0.99931 0.085017
0.7402 0.19659
0.90457 0.27465
0.93374 0.02042
0.72622 0.47324
0.76838 0.050045
0.54177 0.19523
0.80414 0.19732
0.80971 0.3473
0.80475 0.08756
0.97243 0.042499
0.87118 0.19891
0.95242 0.2007
0.88558 0.29037
0.74607 0.34864
0.95447 0.022583
0.70318 0.085792
0.94977 0.031457
0.79505 0.32651
0.71566 0.17134
0.88833 0.29271
0.36517 0.29249
0.8407 0.066695
0.95553 0.14111
0.96474 0.010317
0.85967 0.099021
0.86823 0.29255
0.9342 0.22013
0.8307 0.1581
0.86021 0.33213
0.8237 0.047248
0.68955 0.21586
0.61559 0.27975
0.87821 0.044336
0.90079 0.25498
0.79025 0.29732
0.97466 0.068277
0.84916 0.021837
0.81145 0.11568
0.4869 0.26324
0.98777 0.039221
0.92267 0.014859
0.96729 0.22355
0.96899 0.033987
0.67767 0.12896
0.94088 0.1364
0.99519 0.11389
0.96941 0.022632
0.56102 0.16784
0.84848 0.18987
0.82828 0.21036
0.45112 0.65774
0.81281 0.10307
0.80676 0.30562
0.90252 0.35046
0.89492 0.3211
0.80476 0.080727
0.95365 0.069537
0.90958 0.0091644
0.61003 0.3527
0.85405 0.36366
0.87344 0.24827
0.48812 0.22987
0.83 0.24571
0.88692 0.084138
0.95809 0.029124
0.91183 0.23479
0.91536 0.065109
0.9436 0.0066792
0.84901 0.036936
0.98957 0.045214
0.80925 0.19348
0.57428 0.57074
0.86108 0.43761
0.96919 0.017422
0.81115 0.073185
0.6664 0.18018
0.67059 0.29385
0.93253 0.057619
0.95408 0.014924
0.95492 0.25382
0.9722 0.20541
0.78674 0.1236
0.96738 0.14519
0.89128 0.14649
0.7081 0.11173
0.94798 0.024788
0.85911 0.073274
0.90152 0.087582
0.94132 0.17744
0.89159 0.034626
0.86957 0.044512
0.6799 0.20391
0.94337 0.072852
0.91278 0.080345
0.76446 0.15804
0.92008 0.006341
0.71661 0.50321
0.84941 0.070105
0.92931 0.059704
0.89459 0.015815
0.7388 0.056273
0.94773 0.087921
0.47826 0.21235
0.87876 0.13636
0.82946 0.093529
0.76447 0.10042
0.70885 0.45591
0.86044 0.40188
0.89351 0.33061
0.6504 0.54396
0.95659 0.15298
0.59258 0.35312
0.89893 0.081123
0.92995 0.0004804
0.75282 0.32892
0.98049 0.1537
0.6703 0.40174
0.77764 0.057486
0.99035 0.13314
0.63676 0.20255
0.95927 0.010736
0.91736 0.07184
0.8691 0.17376
0.69787 0.076873
0.70536 0.18314
0.85442 0.050315
0.868 0.087157
0.92036 0.0015724
0.82533 0.34168
0.59098 0.28305
0.72717 0.062264
0.97219 0.016083
0.72905 0.26726
0.84632 0.32187
0.95651 0.13902
0.95017 0.010266
0.70699 0.40816
0.66946 0.092219
0.82426 0.47259
0.92601 0.31221
0.71337 0.32916
0.89826 0.021495
0.74509 0.62051
0.82699 0.16192
0.5226 0.61247
0.88346 0.346
0.85268 0.075407
0.77267 0.046518
0.9102 0.29186
0.66858 0.4387
0.41346 0.28179
0.97126 0.023587
0.96075 0.034317
0.76657 0.053296
0.95542 0.043656
0.9121 0.10071
0.97485 0.028975
0.93268 0.10639
0.98462 0.071698
0.88994 0.19992
0.96509 0.02234
0.96677 0.012344
0.90988 0.10459
0.80773 0.13405
0.94718 0.2689
0.9404 0.19965
0.945 0.0392
0.69786 0.2008
0.92097 0.12579
0.78049 0.55956
0.63154 0.32497
0.7375 0.51658
0.80283 0.12575
0.66181 0.12324
0.44539 0.24886
0.86016 0.3486
0.96107 0.098834
0.96118 0.068157
0.95426 0.0062486
0.86476 0.063117
0.94079 0.18651
0.80543 0.17188
0.62257 0.77418
0.82795 0.054408
0.78204 0.46437
0.83325 0.24941
0.92518 0.20428
0.96299 0.17603
0.91755 4.0934e-05
0.81782 0.16111
0.71813 0.20322
0.7203 0.065086
0.84768 0.16372
0.90776 0.0047783
0.88728 0.012508
0.91657 0.0087061
0.89666 0.027056
0.87771 0.12908
0.74139 0.060058
0.50442 0.26703
0.20803 0.88653
0.79451 0.11459
0.86339 0.13597
0.95151 0.10843
0.53739 0.1898
0.66123 0.20075
0.63751 0.12496
0.83602 0.080764
0.78314 0.038796
0.59028 0.24694
0.81615 0.055427
0.77318 0.1449
0.69936 0.44487
0.80193 0.1255
0.75131 0.61841
0.85448 0.16109
0.99653 0.11629
0.77992 0.405
0.6824 0.24643
0.90404 0.067306
0.92485 0.088256
0.81653 0.20614
0.65552 0.45589
0.7755 0.078393
0.57232 0.21695
0.87523 0.014318
0.9527 0.005269
0.89667 0.041627
0.60364 0.15122
0.82143 0.11887
0.88361 0.37911
0.9361 0.22216
0.93625 0.0022021
0.85203 0.06125
0.99794 0.084855
0.90908 0.039431
0.98739 0.11818
0.73167 0.25195
0.89132 0.10226
0.9374 0.26093
0.99027 0.044345
0.87671 0.064127
0.91798 0.064759
0.89096 0.10585
0.57581 0.2906
0.89005 0.10945
0.51144 0.21948
0.9335 0.029154
0.79905 0.097914
0.9598 0.0077636
0.93363 0.092211
0.82222 0.063586
0.88724 0.035654
0.75396 0.079809
0.75743 0.40424
0.93513 0.014089
0.98669 0.12976
0.70139 0.472
0.95366 0.23455
0.9674 0.064875
0.96105 0.053402
0.72601 0.10726
0.73108 0.13912
0.93144 0.12295
0.82826 0.18269
0.6813 0.20953
0.60586 0.5942
0.98403 0.16608
0.51108 0.4491
0.93795 0.17666
0.69277 0.16402
0.86293 0.26964
0.91217 0.044284
0.72306 0.50155
0.60947 0.14002
0.97715 0.031119
0.95935 0.01012
0.79113 0.049121
0.92962 0.14412
0.95366 0.067658
0.59656 0.13316
0.66217 0.48677
0.96146 0.062212
0.73034 0.22497
0.85979 0.34935
0.82597 0.059651
0.81207 0.10562
0.6298 0.11618
0.59323 0.1946
0.53939 0.19292
0.82549 0.30829
0.90049 0.23846
0.91366 0.057387
0.83691 0.098178
0.54491 0.57873
0.95033 0.13143
0.79397 0.062381
0.90897 0.21912
0.61686 0.15684
0.96735 0.032251
0.90209 0.033664
0.84892 0.094813
0.88377 0.39915
0.42456 0.70636
0.91423 0.027212
0.9546 0.029802
0.97731 0.032405
0.72057 0.14017
0.81859 0.15329
0.82137 0.48041
0.91959 0.0011487
0.70845 0.22431
0.79699 0.16324
0.71093 0.4303
0.88981 0.047206
0.6585 0.72215
0.73719 0.2928
0.65768 0.1146
0.89975 0.0035048
0.80496 0.5092
0.89879 0.037588
0.82248 0.1087
0.98733 0.077272
0.57828 0.27558
0.95179 0.23794
0.85138 0.038186
0.85259 0.27854
0.80574 0.26725
0.55151 0.60999
0.47055 0.50804
0.71591 0.52937
0.73495 0.29377
0.55027 0.16249
0.91415 0.19082
0.96913 0.13519
0.53185 0.21544
0.67554 0.22061
0.8497 0.31266
0.97913 0.14136
0.81608 0.0783
0.86496 0.1716
0.73437 0.19383
0.93726 0.27989
0.78595 0.040586
0.62102 0.21348
0.91587 0.28206
0.83206 0.050906
0.8882 0.14387
0.63445 0.49349
0.65015 0.55662
0.58338 0.35095
0.68406 0.55018
0.74042 0.16235
0.85028 0.018146
0.72162 0.51903
0.89571 0.099802
0.58485 0.291
0.90448 0.11142
0.94801 0.034842
0.78496 0.037056
0.77191 0.1064
0.80745 0.30654
0.68338 0.58364
0.76663 0.4809
0.92286 0.22024
0.97599 0.018889
0.41649 0.68402
0.92263 0.057945
0.33517 0.67694
0.88347 0.042478
0.95869 0.02879
0.89713 0.13143
0.94564 0.071664
0.90539 0.34405
0.78509 0.042741
0.77468 0.080308
0.82768 0.28317
0.95231 0.053267
0.81524 0.055242
0.83056 0.04999
0.98128 0.15763
0.75965 0.29552
0.70289 0.091856
0.97488 0.13783
0.97558 0.018662
0.90153 0.20455
0.86004 0.014536
0.92535 0.050313
0.9467 0.0092236
0.91776 0.19523
0.94765 0.04998
0.9894 0.14216
0.77723 0.045711
0.95783 0.018942
0.98742 0.058307
0.65472 0.53508
0.95431 0.048582
0.58638 0.14152
0.86232 0.056639
0.57598 0.15127
0.75995 0.12372
0.96369 0.012701
0.86258 0.32707
0.7911 0.091631
0.84727 0.031586
0.84149 0.13234
0.99106 0.073321
0.5489 0.52722
0.75488 0.14738
0.94251 0.1653
0.94066 0.28664
0.89981 0.20183
0.92711 0.19049
0.8631 0.023196
0.8647 0.36192
0.98504 0.14716
0.75469 0.16111
0.87186 0.2565
0.9486 0.12878
0.96885 0.15337
0.94061 0.012424
0.52614 0.32351
0.86966 0.071219
0.96102 0.1964
0.9569 0.01344
0.33447 0.31415
0.66016 0.21846
0.6883 0.17949
0.72622 0.18952
0.88383 0.016972
0.5042 0.64416
0.71787 0.51372
0.95802 0.015011
0.9796 0.054777
0.51021 0.2059
0.90403 0.019404
0.7216 0.15453
0.85776 0.033649
0.99208 0.10088
0.95906 0.029756
0.95837 0.22459
0.85046 0.10279
0.96334 0.013496
0.94425 0.018822
0.94334 0.084298
0.54807 0.42138
0.84319 0.013075
0.79465 0.32475
0.92522 0.053079
0.99649 0.1217
0.94614 0.10609
0.95432 0.041654
0.76596 0.049961
0.64047 0.25893
0.77292 0.37826
0.73716 0.54962
0.84272 0.060079
0.89113 0.12363
0.90422 0.052832
0.81816 0.33994
0.75393 0.41856
0.67369 0.5096
0.84694 0.084132
0.84831 0.063281
0.93001 0.016624
0.9929 0.04386
0.72633 0.33715
0.85777 0.071892
0.97906 0.039931
0.88604 0.0052691
0.83279 0.2012
0.9715 0.015232
0.85951 0.053906
0.68492 0.17173
0.77144 0.085951
0.92565 0.00029498
0.8845 0.077162
0.79349 0.062674
0.48843 0.27859
0.78679 0.13684
0.88202 0.082253
0.82952 0.070214
0.47317 0.24458
0.92995 0.057496
0.95906 0.056544
0.9727 0.020982
0.72525 0.31192
0.95602 0.25093
0.80442 0.059105
0.97687 0.076299
0.75728 0.16795
0.86284 0.32054
0.68403 0.13438
0.78165 0.14688
0.95875 0.13362
0.93985 0.029443
0.84324 0.17727
0.97187 0.025535
0.94995 0.0082798
0.94007 0.013165
0.91953 0.20078
0.955 0.1175
0.97043 0.022465
0.92889 0.017708
0.89743 0.012343
0.88084 0.22085
0.9445 0.23287
0.92344 0.00023191
0.81367 0.35439
0.56054 0.79457
0.55328 0.27678
0.89729 0.077521
0.86617 0.34988
0.94594 0.069582
0.91963 0.0053928
0.48694 0.27024
0.92268 0.01427
0.94082 0.049508
0.72973 0.58005
0.91949 0.030561
0.95631 0.20377
0.845 0.020515
0.97495 0.039349
0.9126 0.048264
0.96878 0.18215
0.804 0.53538
0.99708 0.068994
0.87885 0.37855
0.9583 0.23035
0.89961 0.35464
0.98999 0.076662
0.8963 0.062338
0.73901 0.13139
0.89064 0.1323
0.93687 0.020834
0.63713 0.36541
0.73253 0.59335
0.62552 0.31026
0.80089 0.25859
0.5204 0.55117
0.98824 0.040317
0.81287 0.047828
0.95451 0.16158
0.95099 0.02229
0.74662 0.12982
0.96758 0.039118
0.73448 0.075779
0.33995 0.30857
0.91292 0.28177
0.88031 0.0065211
0.91789 0.20358
0.83705 0.19305
0.43708 0.28139
0.97476 0.069893
0.93879 0.23659
0.84808 0.043089
0.91316 0.083282
0.9081 0.042762
0.39345 0.65273
0.9824 0.14754
0.96802 0.18733
0.92285 0.086645
0.81953 0.3876
0.88584 0.32343
0.80878 0.1308
0.9179 0.24729
0.9184 0.025122
0.69708 0.30055
0.92424 0.0060682
0.97067 0.10148
0.92927 0.041719
0.83606 0.023387
0.94355 0.019699
0.82424 0.045404
0.73854 0.41779
0.9916 0.13921
0.68592 0.093957
0.55968 0.16913
0.91945 0.080105
0.58802 0.17504
0.9269 0.0019592
0.74107 0.16198
0.95136 0.20295
0.54124 0.29598
0.90876 0.0039671
0.957 0.17945
0.95286 0.019057
0.91502 0.0044568
0.30587 0.34284
0.48577 0.21666
0.81384 0.10511
0.9341 0.0018883
0.89084 0.34244
0.94129 0.084123
0.82678 0.43175
0.8395 0.014939
0.76999 0.27735
0.56169 0.31578
0.64011 0.76574
0.73367 0.26495
0.92459 0.063153
0.48242 0.91021
0.91632 0.29939
0.82563 0.088794
0.9401 0.012229
0.93665 0.20148
0.86764 0.10115
0.92925 0.044468
0.89054 0.071218
0.91459 0.043215
0.89458 0.030689
0.79831 0.41286
0.86347 0.43244
0.45109 0.67984
0.64133 0.10786
0.41668 0.29438
0.92723 0.04778
0.92271 0.15542
0.96752 0.19557
0.86125 0.032062
0.9537 0.038151
0.39162 0.6982
0.82407 0.095984
0.84708 0.044031
0.84773 0.098528
0.92334 0.0087174
0.97529 0.058768
0.93253 0.012557
0.86263 0.088596
0.8329 0.016184
0.9478 0.0055187
0.65175 0.32418
0.87888 0.06702
0.91446 0.042205
0.80687 0.3003
0.76914 0.24492
0.99002 0.089665
0.93786 0.010786
0.96516 0.010629
0.73798 0.47929
0.68741 0.47412
0.98629 0.03005
0.91342 0.007821
0.8821 0.0039864
0.88448 0.31265
0.85632 0.13417
0.92964 0.0055004
0.85577 0.29618
0.76584 0.042315
0.90741 0.12557
0.73489 0.24182
0.50114 0.24732
0.80352 0.15498
0.93927 0.20299
0.54161 0.39939
0.83067 0.48536
0.96612 0.081129
0.96357 0.015411
0.86237 0.033938
0.94541 0.011348
0.92281 0.0003029
0.97449 0.017278
0.90372 0.24097
0.96678 0.012093
0.68957 0.23362
0.78538 0.1833
0.85577 0.012212
0.84642 0.31419
0.60181 0.13005
0.68889 0.35893
0.69067 0.086343
0.78405 0.056545
0.8092 0.26948
0.95376 0.059241
0.84294 0.028123
0.85137 0.16674
0.91509 0.003082
0.76081 0.11902
0.69786 0.2765
0.89245 0.059458
0.89533 0.3244
0.86711 0.010564
0.96695 0.01174
0.8542 0.082564
0.91976 0.27043
0.87499 0.067924
0.5769 0.27523
0.75347 0.057951
0.76551 0.45075
0.88031 0.12949
0.92701 0.042306
0.67661 0.16236
0.99049 0.14722
0.64853 0.12238
0.96006 0.14777
0.81504 0.20571
0.9138 0.27573
0.99784 0.065349
0.97173 0.052194
0.91966 0.027069
0.6206 0.15311
0.98429 0.16646
0.60091 0.1384
0.77436 0.079358
0.94411 0.21542
0.90173 0.1826
0.94978 0.26632
0.74326 0.36673
0.9812 0.078334
0.72016 0.24349
0.80758 0.071044
0.94127 0.017395
0.75158 0.18596
0.98001 0.15263
0.94652 0.031008
0.94876 0.083214
0.41004 0.26487
0.83661 0.46645
0.669 0.26453
0.91448 0.03102
0.88129 0.037331
0.81936 0.14257
0.38129 0.69549
0.82144 0.095803
0.53631 0.25054
0.88885 0.018921
0.60609 0.43044
0.88146 0.063363
0.96753 0.025899
0.5442 0.30292
0.97937 0.082674
0.90431 0.019181
0.89655 0.37155
0.69977 0.27925
0.69525 0.12867
0.99385 0.12428
0.98425 0.094397
0.97075 0.086598
0.5318 0.27731
0.62801 0.33706

